Toward industrial use of continual learning : new metrics proposal for class incremental learning

In this paper, we investigate continual learning performance metrics used in class incremental learning strategies for continual learning (CL) using some high performing methods. We investigate especially mean task accuracy. First, we show that it lacks of expressiveness through some simple experiments to capture performance. We show that monitoring average tasks performance is over optimistic and can lead to misleading conclusions for future real life industrial uses. Then, we propose first a simple metric, Minimal Incremental Class Accuracy (MICA) which gives a fair and more useful evaluation of different continual learning methods. Moreover, in order to provide a simple way to easily compare different methods performance in continual learning, we derive another single scalar metric that take into account the learning performance variation as well as our newly introduced metric.

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/mean/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tmean\t39.37649735449735\n", "gdumb\t2\tmean\t10.78687433862434\n", "incmodel\t2\tmean\t38.32998015873016\n", "weight_align\t20\tmean\t60.705252645502654\n", "gdumb\t20\tmean\t32.73825264550264\n", "incmodel\t20\tmean\t66.77727248677249\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/min/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tmin\t11.6\n", "gdumb\t2\tmin\t0.9666666666666668\n", "incmodel\t2\tmin\t8.3\n", "weight_align\t20\tmin\t24.333333333333332\n", "gdumb\t20\tmin\t8.799999999999999\n", "incmodel\t20\tmin\t20.3\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/min/resume_wwMICA.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tmin\t0.025519999999999994\n", "incmodel\t2\tmin\t0.021165\n", "gdumb\t2\tmin\t0.00911888888888889\n", "weight_align\t20\tmin\t0.06894444444444443\n", "incmodel\t20\tmin\t0.06293000000000001\n", "gdumb\t20\tmin\t0.06453333333333333\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/min/resume_wwmcat.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["incmodel\t2\tmin\t0.021165\n", "gdumb\t2\tmin\t0.00911888888888889\n", "weight_align\t2\tmin\t0.025519999999999994\n", "incmodel\t20\tmin\t0.06293000000000001\n", "gdumb\t20\tmin\t0.06453333333333333\n", "weight_align\t20\tmin\t0.06894444444444443\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/min_mean/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tmin\t11.6\n", "weight_align\t2\tmean\t39.37649735449735\n", "gdumb\t2\tmin\t0.9666666666666668\n", "gdumb\t2\tmean\t10.78687433862434\n", "incmodel\t2\tmin\t8.3\n", "incmodel\t2\tmean\t38.32998015873016\n", "weight_align\t20\tmin\t24.333333333333332\n", "weight_align\t20\tmean\t60.705252645502654\n", "gdumb\t20\tmin\t8.799999999999999\n", "gdumb\t20\tmean\t32.73825264550264\n", "incmodel\t20\tmin\t20.3\n", "incmodel\t20\tmean\t66.77727248677249\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/new_min/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tnew_min\t19.259259259259256\n", "gdumb\t2\tnew_min\t1.2962962962962965\n", "incmodel\t2\tnew_min\t4.111111111111111\n", "weight_align\t20\tnew_min\t31.03703703703704\n", "gdumb\t20\tnew_min\t11.185185185185185\n", "incmodel\t20\tnew_min\t54.22222222222222\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/old_max_new_min/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["gdumb\t2\told_max\t36.48148148148148\n", "gdumb\t2\tnew_min\t1.8333333333333335\n", "weight_align\t2\told_max\t88.62962962962962\n", "weight_align\t2\tnew_min\t25.266666666666662\n", "incmodel\t2\told_max\t95.88888888888889\n", "incmodel\t2\tnew_min\t11.3\n", "gdumb\t20\told_max\t72.14814814814815\n", "gdumb\t20\tnew_min\t13.666666666666666\n", "weight_align\t20\told_max\t92.55555555555556\n", "weight_align\t20\tnew_min\t36.56666666666668\n", "incmodel\t20\told_max\t93.11111111111113\n", "incmodel\t20\tnew_min\t60.56666666666668\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/old_mean_new_mean/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["incmodel\t2\told_mean\t30.887374338624333\n", "incmodel\t2\tnew_mean\t42.735\n", "weight_align\t2\told_mean\t29.667814520870074\n", "weight_align\t2\tnew_mean\t45.82333333333334\n", "gdumb\t2\told_mean\t9.36024250440917\n", "gdumb\t2\tnew_mean\t10.696666666666667\n", "incmodel\t20\told_mean\t60.76660052910053\n", "incmodel\t20\tnew_mean\t77.9\n", "weight_align\t20\told_mean\t56.6415681951793\n", "weight_align\t20\tnew_mean\t59.163333333333334\n", "gdumb\t20\told_mean\t30.68423574368019\n", "gdumb\t20\tnew_mean\t32.910000000000004\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/old_min/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["incmodel\t2\told_min\t1.2222222222222223\n", "weight_align\t2\told_min\t4.222222222222222\n", "gdumb\t2\told_min\t0.6666666666666667\n", "incmodel\t20\told_min\t14.037037037037038\n", "weight_align\t20\told_min\t20.074074074074076\n", "gdumb\t20\told_min\t7.407407407407408\n"]}

==> IJCAI2023/synthesis/cifar100_uniform_fixed_per_cls_resnet18_rebuffi/old_min_new_min/resume.txt <==
{"cifar100_uniform_fixed_per_cls_resnet18_rebuffi": ["incmodel\t2\told_min\t1.2222222222222223\n", "incmodel\t2\tnew_min\t11.3\n", "weight_align\t2\told_min\t4.222222222222222\n", "weight_align\t2\tnew_min\t25.266666666666662\n", "gdumb\t2\told_min\t0.6666666666666667\n", "gdumb\t2\tnew_min\t1.8333333333333335\n", "incmodel\t20\told_min\t14.037037037037038\n", "incmodel\t20\tnew_min\t60.56666666666668\n", "weight_align\t20\told_min\t20.074074074074076\n", "weight_align\t20\tnew_min\t36.56666666666668\n", "gdumb\t20\told_min\t7.407407407407408\n", "gdumb\t20\tnew_min\t13.666666666666666\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/mean/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tmean\t64.67166666666667\n", "gdumb\t2\tmean\t29.072277777777778\n", "incmodel\t2\tmean\t61.368166666666674\n", "weight_align\t20\tmean\t73.42838888888889\n", "gdumb\t20\tmean\t46.12444444444445\n", "incmodel\t20\tmean\t67.54233333333335\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/min/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tmin\t38.62\n", "gdumb\t2\tmin\t11.56\n", "incmodel\t2\tmin\t26.133333333333336\n", "weight_align\t20\tmin\t48.559999999999995\n", "gdumb\t20\tmin\t33.38666666666667\n", "incmodel\t20\tmin\t30.133333333333333\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/min/resume_wwMICA.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["gdumb\t2\tmin\t0.0956012\n", "weight_align\t2\tmin\t0.00978373333333337\n", "incmodel\t2\tmin\t0.009059555555555517\n", "gdumb\t20\tmin\t0.17483484444444444\n", "weight_align\t20\tmin\t0.06507039999999994\n", "incmodel\t20\tmin\t0.030434666666666662\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/min_mean/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tmin\t38.62\n", "weight_align\t2\tmean\t64.67166666666667\n", "gdumb\t2\tmin\t11.56\n", "gdumb\t2\tmean\t29.072277777777778\n", "incmodel\t2\tmin\t26.133333333333336\n", "incmodel\t2\tmean\t61.368166666666674\n", "weight_align\t20\tmin\t48.559999999999995\n", "weight_align\t20\tmean\t73.42838888888889\n", "gdumb\t20\tmin\t33.38666666666667\n", "gdumb\t20\tmean\t46.12444444444445\n", "incmodel\t20\tmin\t30.133333333333333\n", "incmodel\t20\tmean\t67.54233333333335\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/new_min/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["weight_align\t2\tnew_min\t63.974999999999994\n", "gdumb\t2\tnew_min\t14.041666666666668\n", "incmodel\t2\tnew_min\t59.18333333333334\n", "weight_align\t20\tnew_min\t64.90833333333333\n", "gdumb\t20\tnew_min\t24.933333333333334\n", "incmodel\t20\tnew_min\t67.50833333333333\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/old_max_new_min/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["gdumb\t2\told_max\t41.175\n", "gdumb\t2\tnew_min\t18.133333333333333\n", "weight_align\t2\told_max\t54.991666666666674\n", "weight_align\t2\tnew_min\t84.79999999999998\n", "incmodel\t2\told_max\t77.56666666666666\n", "incmodel\t2\tnew_min\t84.82666666666668\n", "gdumb\t20\told_max\t50.35\n", "gdumb\t20\tnew_min\t39.85333333333334\n", "weight_align\t20\told_max\t71.15\n", "weight_align\t20\tnew_min\t87.42666666666666\n", "incmodel\t20\told_max\t72.90833333333333\n", "incmodel\t20\tnew_min\t92.38666666666667\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/old_mean_new_mean/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["incmodel\t2\told_mean\t36.050000000000004\n", "incmodel\t2\tnew_mean\t91.44333333333333\n", "weight_align\t2\told_mean\t38.30694444444444\n", "weight_align\t2\tnew_mean\t87.21000000000001\n", "gdumb\t2\told_mean\t22.62013888888889\n", "gdumb\t2\tnew_mean\t32.60666666666667\n", "incmodel\t20\told_mean\t44.12673611111111\n", "incmodel\t20\tnew_mean\t94.32333333333334\n", "weight_align\t20\told_mean\t54.00625\n", "weight_align\t20\tnew_mean\t89.83666666666666\n", "gdumb\t20\told_mean\t38.47743055555556\n", "gdumb\t20\tnew_mean\t48.943333333333335\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/old_min/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["incmodel\t2\told_min\t8.51666666666667\n", "weight_align\t2\told_min\t23.908333333333335\n", "gdumb\t2\told_min\t10.700000000000001\n", "incmodel\t20\told_min\t13.516666666666667\n", "weight_align\t20\told_min\t36.4\n", "gdumb\t20\told_min\t27.4\n"]}

==> IJCAI2023/synthesis/cifar10_uniform_fixed_per_cls_resnet18_rebuffi/old_min_new_min/resume.txt <==
{"cifar10_uniform_fixed_per_cls_resnet18_rebuffi": ["incmodel\t2\told_min\t8.51666666666667\n", "incmodel\t2\tnew_min\t84.82666666666668\n", "weight_align\t2\told_min\t23.908333333333335\n", "weight_align\t2\tnew_min\t84.79999999999998\n", "gdumb\t2\told_min\t10.700000000000001\n", "gdumb\t2\tnew_min\t18.133333333333333\n", "incmodel\t20\told_min\t13.516666666666667\n", "incmodel\t20\tnew_min\t92.38666666666667\n", "weight_align\t20\told_min\t36.4\n", "weight_align\t20\tnew_min\t87.42666666666666\n", "gdumb\t20\told_min\t27.4\n", "gdumb\t20\tnew_min\t39.85333333333334\n"]}
